NGTS J214358.5-380102 -- NGTS discovery of the most eccentric known eclipsing M-Dwarf binary system

We present the discovery of NGTS J214358.5-380102, an eccentric M-dwarf binary discovered by the Next Generation Transit Survey. The system period of 7.618 days is greater than many known eclipsing M-dwarf binary systems. Its orbital eccentricity of $0.323^{+0.0014}_{-0.0037}$, is large relative to the period and semi-major axis of the binary. Global modelling of photometry and radial velocities indicate stellar masses of $M_A$=$0.426 ^{+0.0056}_{-0.0049}$, $M_B$=$0.455 ^{+0.0058}_{-0.0052}$ and stellar radii $R_A$=$0.461 ^{+0.038}_{-0.025}$ $R_B$=$0.411 ^{+0.027}_{-0.039}$, respectively. Comparisons with stellar models for low mass stars show that one star is consistent with model predictions whereas the other is substantially oversized. Spectral analysis of the system suggests a primary of spectral type M3V, consistent with both modelled masses and radii, and with SED fitting of NGTS photometry. As the most eccentric eclipsing M-dwarf binary known, NGTS J214358.5-380102 provides an interesting insight into the strength of tidal effects in the circularisation of stellar orbits.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
